Sizes and Shapes of Young Star Cluster Light Profiles in M83

We measure the radii and two-dimensional light profiles of a large sample of young, massive star clusters in M83 using archival HST/WFC3 imaging of seven adjacent fields. We use GALFIT to fit the two-dimensional light profiles of the clusters, from which we find effective (half-light) radii, core radii, and slopes of the power-law (EFF) profile ($\eta$). We find lognormal distributions of effective radius and core radius, with medians of $\approx$2.5 pc and $\approx$1.3 pc, respectively. Our results provide strong evidence for a characteristic size of young, massive clusters. The average effective radius and core radius increase somewhat with cluster age. Little to no change in effective radius is observed with increasing galactocentric distance, except perhaps for clusters younger than 100 Myr. We find a shallow correlation between effective radius and mass for the full cluster sample, but a stronger correlation is present for clusters 200-300 Myr in age. Finally, the majority of the clusters are best fit by an EFF model with index $\eta\leq3.0$. There is no strong evidence for change in $\eta$ with cluster age, mass, or galactocentric distance. Our results suggest that clusters emerge from early evolution with similar radii and are not strongly affected by the tidal field of M83. Mass loss due to stellar evolution and/or GMC interactions appear to dominate cluster expansion in the age range we study.

==> ms_table_machineread_arxiv.txt <==
% auto-ignore
# Title: Sizes and Shapes of Young Star Cluster Light Profiles in M83
# Authors: Ryon J. E., Bastian, N., Adamo, A., Gallagher, J. S., Konstantopoulos, I. S., Larsen, S., Hollyhead, K., Silva-Villa, E., Smith, L. J.
# Table: Properties of YMCs in M83
# ================================================================================
# Byte-by-byte Description of file: ms_table_machineread.txt
# --------------------------------------------------------------------------------
#    Bytes Format Units   Label  Explanations
# --------------------------------------------------------------------------------
#    1-  5 I5     ---     ID       Object identifier
#    7- 15 F9.5   deg     RAdeg    Right Ascension in decimal degrees (J2000)
#   17- 25 F9.5   deg     DEdeg    Declination in decimal degrees (J2000)
#   27- 32 F6.4   kpc     D_gc     Galatocentric distance in kpc
#   34- 38 F5.2   pix     FWHM     Full width at half maximum in pixels
#   40- 43 F4.2   pix   e_FWHM     Error in FWHM in pixels
#   45- 49 F5.2   ---     Eta      Power-law slope of EFF light profile
#   51- 55 F5.2   ---   e_Eta      Error in Eta
#   57- 61 F5.2   pc      logReff  Log of half-light radius in parsecs
#   63- 68 F6.2   pc    e_logReff  Error in log Reff in parsecs
#   70- 74 F5.2   pc      logRcore Log of core radius in parsecs
#   76- 80 F5.2   pc    e_logRcore Error in log Rcore in parsecs
#   82- 86 F5.2   yr      logAge   Log of age in yr
#   88- 92 F5.2   yr    e_logAge   Minimum log age in yr
#   94- 98 F5.2   yr    E_logAge   Maximum log age in yr
#  100-103 F4.2   Msun    logMass  Log of mass in Msun
#  105-108 F4.2   Msun  e_logMass  Minimum log mass in Msun
#  110-113 F4.2   Msun  E_logMass  Maximum log mass in Msun
#  115-115 I1     ---     fiso     Isolation flag
# --------------------------------------------------------------------------------
10016 204.26505 -29.88305 1.5973  5.22 0.28  1.25  0.07  0.99   0.15  0.33  0.04  9.10  8.20  9.10 4.56 4.37 4.60 1
10029 204.27220 -29.88226 1.8411  2.09 0.10  1.14  0.03  1.06   0.21 -0.06  0.03  9.30  8.10  9.70 4.92 4.64 5.14 1
10083 204.28027 -29.87885 2.1126  3.97 0.36  1.66  0.16  0.48   0.06  0.20  0.05  9.00  8.96  9.10 4.17 4.12 4.24 1
10086 204.25021 -29.87869 1.0754  4.97 0.54  2.49  0.37  0.46   0.06  0.33  0.05  7.90  7.70  8.00 4.11 4.01 4.17 1
10090 204.28065 -29.87853 2.1231  3.89 0.50  1.01  0.10 15.28 149.35  0.22  0.06  8.78  8.42  8.90 4.28 4.21 4.34 1
10092 204.28352 -29.87836 2.2920  4.02 0.76  2.58  0.55  0.31   0.09  0.18  0.09  8.70  8.48  8.78 4.11 4.05 4.16 1
10096 204.28304 -29.87830 2.2590  3.57 1.95  5.95  5.15  0.18   0.24  0.14  0.24  8.00  7.78  8.10 4.12 4.00 4.21 1
10098 204.27943 -29.87793 2.0271  4.45 0.07  1.74  0.03  0.46   0.03  0.21  0.03  8.30  8.20  9.10 5.24 5.17 5.40 1
10100 204.27512 -29.87784 1.7696  6.08 0.30  1.85  0.12  0.61   0.04  0.39  0.04  8.36  8.36  8.42 4.05 4.04 4.11 1
10108 204.29688 -29.87750 3.1191  1.87 0.15  1.54  0.08  0.23   0.06 -0.10  0.04  9.20  9.00  9.61 4.88 4.82 5.06 1
10114 204.29688 -29.87693 3.1055  4.29 0.38  1.67  0.16  0.54   0.06  0.26  0.05  9.10  8.20  9.30 4.47 4.26 4.53 1
10128 204.29549 -29.87629 2.9990  5.04 0.11  1.42  0.03  0.70   0.04  0.29  0.03  8.48  8.42  8.70 4.75 4.71 4.81 1
10130 204.27736 -29.87648 1.8465  1.88 0.26  1.27  0.11  0.49   0.20 -0.12  0.07  8.20  8.10  9.10 4.02 3.94 4.22 1
10133 204.24829 -29.87623 0.9310  1.60 0.09  1.71  0.06  0.08   0.04 -0.17  0.04  9.10  8.96  9.48 4.90 4.85 5.04 1
10136 204.27551 -29.87613 1.7221  2.99 0.20  1.79  0.11  0.33   0.05  0.09  0.04  8.30  8.20  9.10 4.15 4.07 4.32 1
10196 204.28259 -29.87272 2.0690  1.81 0.09  1.35  0.04  0.35   0.05 -0.13  0.04  8.36  8.30  8.42 4.31 4.26 4.35 1
10199 204.27174 -29.87277 1.3692  2.03 0.12  1.30  0.05  0.49   0.08 -0.07  0.04  8.42  8.36  8.96 4.15 4.10 4.26 1
10207 204.27029 -29.87234 1.2643  3.46 0.30  1.44  0.11  0.54   0.08  0.14  0.05  8.70  8.60  8.78 4.34 4.29 4.40 1
10208 204.26901 -29.87227 1.1826  2.64 0.20  1.73  0.10  0.28   0.05  0.02  0.05  8.00  7.78  8.10 4.54 4.42 4.63 1
10263 204.26434 -29.86909 0.7863  2.42 0.13  1.34  0.05  0.47   0.06 -0.02  0.04 10.09  8.96 10.15 5.74 5.35 5.80 1
10264 204.27026 -29.86914 1.1753  3.05 0.20  1.99  0.11  0.26   0.04  0.06  0.04  8.30  8.20  8.36 4.03 3.97 4.08 1
10266 204.28036 -29.86870 1.8511  2.60 0.30  1.59  0.15  0.35   0.08  0.04  0.06  8.70  8.60  8.78 4.22 4.17 4.27 1
10292 204.27859 -29.86686 1.7159  2.55 0.17  1.39  0.08  0.46   0.08  0.02  0.04  8.60  8.48  8.70 4.05 3.99 4.09 1
10312 204.28267 -29.86576 1.9924  4.29 0.28  2.53  0.18  0.36   0.04  0.23  0.04  8.78  8.42  8.85 4.52 4.45 4.57 1
10313 204.27382 -29.86567 1.3835  2.21 0.06  1.46  0.03  0.35   0.04 -0.03  0.03  7.90  7.70  8.00 4.78 4.68 4.85 1
10330 204.24666 -29.86501 0.4862  2.96 1.23  4.73  2.90  0.15   0.18  0.09  0.18  9.91  8.96 10.04 5.31 4.88 5.35 1
10346 204.27866 -29.86455 1.7186  2.80 0.34  1.75  0.18  0.31   0.07  0.06  0.06  8.36  8.30  9.00 4.23 4.18 4.35 1
10371 204.29285 -29.86288 2.7001  3.93 0.23  2.11  0.13  0.39   0.04  0.21  0.04  7.95  7.78  8.10 4.06 3.95 4.13 1
10395 204.26328 -29.86107 0.7460  3.09 0.12  1.05  0.03  3.10   1.74  0.08  0.03  8.90  8.36  9.00 5.20 5.11 5.25 1
10404 204.25031 -29.86030 0.4733  0.86 0.12  1.55  0.10 -0.10   0.08 -0.43  0.07  9.10  8.30 10.04 5.17 5.04 5.59 1
10409 204.26515 -29.85988 0.9042  1.48 0.17  1.12  0.07  1.07   0.66 -0.21  0.06  8.36  8.30  9.10 4.74 4.69 4.89 1
10413 204.25620 -29.85967 0.4916  0.92 0.06  1.34  0.03  0.08   0.05 -0.42  0.05  9.20  9.00  9.48 5.04 4.98 5.17 1
10430 204.25729 -29.85886 0.5802  4.46 1.71  3.91  2.05  0.16   0.17  0.09  0.17  8.10  7.78  9.91 4.22 4.05 4.83 1
10455 204.27060 -29.85745 1.3255  2.11 0.19  1.65  0.10  0.22   0.06 -0.06  0.05  8.42  8.36  8.78 4.06 4.01 4.12 1
10466 204.28703 -29.85712 2.3876  1.68 0.27  1.20  0.11  0.65   0.36 -0.15  0.07  8.85  8.36  8.96 4.46 4.37 4.51 1
10476 204.28963 -29.85642 2.5730  4.28 0.21  1.22  0.06  0.97   0.16  0.24  0.04  7.70  7.60  7.85 4.58 4.50 4.64 1
10492 204.26936 -29.85559 1.3331  2.09 0.04  1.14  0.01  1.05   0.07 -0.06  0.03  9.20  8.10  9.20 5.23 4.97 5.27 1
10501 204.27135 -29.85513 1.4651  1.49 0.05  1.03  0.02  4.82   3.27 -0.21  0.04 10.15  8.42 10.15 6.26 5.79 6.31 1
10523 204.28056 -29.85408 2.0568  2.54 0.09  1.27  0.03  0.60   0.06 -0.01  0.03  7.78  7.70  8.00 5.11 5.06 5.24 1
10543 204.27933 -29.85340 2.0066  1.30 0.38  1.01  0.11 14.76 164.29 -0.30  0.13  7.70  7.60  8.00 4.32 4.23 4.48 1
10544 204.25391 -29.85325 0.9705  4.82 1.43  5.30  2.48  0.31   0.13  0.26  0.13  7.95  7.78  9.70 4.32 4.21 4.83 1
10550 204.25470 -29.85299 0.9933  0.53 0.07  1.61  0.07 -0.60   0.07 -0.89  0.07  7.42  7.08  7.48 4.32 3.98 4.39 1
10596 204.27507 -29.85117 1.8572  0.69 0.07  1.22  0.04  0.20   0.12 -0.54  0.06  7.60  7.60  7.85 4.33 4.29 4.42 1
10628 204.27419 -29.85028 1.8540  1.92 0.12  1.21  0.05  0.64   0.15 -0.12  0.04  8.10  7.95  9.30 4.50 4.43 4.79 1
10662 204.28519 -29.84944 2.5123  1.54 0.33  1.87  0.28  0.01   0.11 -0.21  0.10  7.85  6.85  8.00 4.02 3.20 4.12 1
10687 204.27554 -29.84851 2.0179  0.89 0.07  1.94  0.09 -0.39   0.04 -0.59  0.05  7.78  7.70  7.78 4.13 4.08 4.15 1
10704 204.27547 -29.84800 2.0400  4.64 1.74  4.77  2.77  0.33   0.17  0.27  0.17  8.42  8.36  8.90 4.16 4.12 4.26 1
10708 204.24237 -29.84789 1.5985  2.13 0.14  1.36  0.06  0.38   0.07 -0.09  0.04  8.30  8.20  8.36 4.15 4.09 4.20 1
10729 204.28827 -29.84696 2.7954  4.83 0.27  1.65  0.11  0.55   0.05  0.27  0.04  8.36  8.30  8.42 4.29 4.24 4.33 1
10733 204.28412 -29.84677 2.5656  4.59 0.29  2.17  0.17  0.45   0.04  0.29  0.04  8.48  8.36  8.78 4.19 4.13 4.26 1
10749 204.27847 -29.84570 2.3164  3.66 1.06  6.73  3.16  0.16   0.13  0.12  0.13  7.18  7.18  7.18 4.03 3.98 4.07 1
10773 204.24321 -29.84392 1.8568  2.87 0.16  1.21  0.05  0.85   0.15  0.08  0.04  8.30  8.20  8.36 4.14 4.09 4.18 1
10792 204.25970 -29.84187 1.9175  2.13 0.09  1.32  0.04  0.45   0.06 -0.08  0.04  8.30  8.20  8.36 4.17 4.11 4.21 1
10793 204.28052 -29.84196 2.6235  4.75 0.56  1.82  0.25  0.51   0.07  0.28  0.06  8.70  8.42  8.85 4.22 4.15 4.27 1
10799 204.28769 -29.84117 3.0309  2.92 0.08  1.42  0.03  0.51   0.04  0.09  0.03  8.30  8.30  8.42 4.38 4.34 4.43 1
10800 204.24896 -29.84112 1.9596  5.03 0.38  1.97  0.19  0.53   0.05  0.33  0.04  9.00  8.36  9.10 4.42 4.30 4.47 1
10804 204.28899 -29.84043 3.1370  1.80 0.08  1.08  0.03  1.79   0.66 -0.11  0.03  9.20  8.10  9.20 4.86 4.61 4.90 1
10810 204.28188 -29.84006 2.7970  2.97 0.25  1.44  0.10  0.47   0.08  0.07  0.05  8.36  8.30  8.48 4.04 4.00 4.10 1
10823 204.28105 -29.83890 2.8257  4.19 0.15  1.82  0.08  0.47   0.04  0.24  0.03  8.36  8.30  8.42 4.28 4.24 4.32 1
10824 204.27878 -29.83880 2.7305  5.00 0.14  1.52  0.05  0.66   0.04  0.31  0.03  8.48  8.48  8.60 4.62 4.59 4.69 1
10848 204.28432 -29.83660 3.1122  4.05 0.60  1.01  0.12 15.27 179.22  0.21  0.07  9.48  8.10  9.85 4.66 4.32 4.95 1
10889 204.27072 -29.88096 1.6962  6.84 0.62  1.36  0.15  0.93   0.15  0.45  0.05  8.48  8.36  8.96 4.47 4.40 4.55 1
10916 204.27612 -29.87884 1.8719  8.45 0.48  1.26  0.10  1.17   0.19  0.54  0.04  8.48  8.36  8.96 4.48 4.43 4.56 1
11171 204.27390 -29.85806 1.5081 10.13 0.85  1.13  0.13  1.82   1.04  0.63  0.05  8.85  8.42  8.96 4.49 4.41 4.54 1
10031 204.26312 -29.88207 1.4669  4.10 0.28  2.34  0.17  0.35   0.04  0.20  0.04  8.10  8.10  8.10 4.01 4.01 4.03 2
10078 204.28380 -29.87921 2.3390  1.79 0.10  1.19  0.04  0.66   0.15 -0.17  0.04  7.70  7.70  7.90 4.28 4.24 4.36 2
10109 204.29343 -29.87744 2.8917  1.89 0.13  1.15  0.04  0.92   0.24 -0.12  0.04  8.36  8.30  8.96 4.20 4.16 4.32 2
10113 204.26152 -29.87675 1.0431  3.97 0.14  1.05  0.03  3.25   1.74  0.22  0.03  8.00  7.85  8.10 4.40 4.32 4.48 2
10131 204.28107 -29.87615 2.0634  2.49 0.08  1.26  0.03  0.65   0.06  0.02  0.03  7.60  7.60  7.60 4.71 4.67 4.75 2
10137 204.29703 -29.87610 3.0967  6.82 0.72  1.98  0.26  0.56   0.06  0.36  0.05  8.85  8.36  8.96 4.06 3.96 4.11 2
10145 204.26884 -29.87557 1.3131  5.13 1.10  5.94  2.03  0.25   0.10  0.21  0.10  7.70  7.70  7.90 4.00 3.96 4.09 2
10171 204.24619 -29.87398 0.8504  5.03 0.37  1.14  0.08  1.39   0.55  0.28  0.04  8.48  8.36  8.96 4.41 4.36 4.49 2
10177 204.28886 -29.87325 2.4955  4.28 0.12  1.46  0.04  0.61   0.04  0.23  0.03  8.10  8.00  8.20 5.12 5.07 5.20 2
10190 204.28606 -29.87309 2.3054  0.64 0.34  1.03  0.12  4.37  19.62 -0.66  0.24  8.00  7.60  8.20 4.75 4.53 4.90 2
10210 204.28172 -29.87213 1.9982  5.19 0.32  1.65  0.11  0.56   0.05  0.28  0.04  8.42  8.36  8.85 4.31 4.26 4.39 2
10211 204.25520 -29.87186 0.5165  1.10 0.12  1.05  0.04  2.64   2.32 -0.39  0.05  7.48  7.36  7.48 4.06 3.98 4.10 2
10240 204.28918 -29.87066 2.4756  1.18 0.16  2.31  0.24 -0.33   0.06 -0.48  0.07  7.60  6.87  7.60 4.55 3.81 4.59 2
10288 204.27968 -29.86711 1.7912  5.55 0.36  1.50  0.11  0.71   0.07  0.36  0.04  9.20  8.20  9.48 4.92 4.71 5.05 2
10318 204.29250 -29.86475 2.6692  3.65 0.05  1.55  0.02  0.45   0.03  0.13  0.03  7.70  7.70  7.95 5.04 5.00 5.15 2
10337 204.29073 -29.86467 2.5473  2.41 0.50  1.14  0.14  1.02   0.96 -0.10  0.10  8.48  8.36  8.60 4.03 3.97 4.10 2
10356 204.29289 -29.86361 2.6997  3.21 0.09  1.67  0.03  0.31   0.03  0.03  0.03  7.48  7.48  7.60 4.47 4.43 4.59 2
10452 204.25603 -29.85744 0.6576  3.04 2.80  5.01  6.72 -0.02   0.41 -0.07  0.40  6.70  6.70  6.70 4.18 4.14 4.22 2
10481 204.26640 -29.85631 1.1373  6.63 1.68  1.02  0.23  7.88  85.25  0.35  0.11  8.30  8.20  8.42 4.03 3.96 4.08 2
10516 204.28297 -29.85434 2.1987  4.92 1.61  1.94  0.77  0.48   0.18  0.28  0.15  8.70  8.48  8.85 4.47 4.42 4.52 2
10526 204.24535 -29.85417 1.0658  2.11 0.24  2.01  0.19  0.08   0.06 -0.11  0.06  7.42  7.11  7.48 4.00 3.71 4.07 2
10538 204.28378 -29.85359 2.2740  4.07 3.64  8.28 12.63  0.24   0.39  0.21  0.39  8.36  8.30  8.42 4.01 3.96 4.05 2
10556 204.26204 -29.85284 1.1552  4.32 0.63  1.56  0.23  0.54   0.11  0.22  0.07  9.30  8.10  9.78 4.55 4.26 4.85 2
10572 204.26331 -29.85209 1.2512  2.06 0.18  1.03  0.05  4.94   8.17 -0.09  0.05  7.70  7.60  7.85 4.21 4.13 4.27 2
10579 204.28606 -29.85100 2.5045  4.92 0.19  1.68  0.08  0.57   0.04  0.30  0.03  8.20  8.10  8.30 4.84 4.77 4.88 2
10627 204.29340 -29.85013 2.9898  4.96 1.79  5.20  2.92  0.36   0.16  0.31  0.16  8.20  8.10  8.30 4.39 4.34 4.47 2
10642 204.24815 -29.84977 1.3035  3.62 0.15  1.46  0.06  0.57   0.05  0.19  0.03  8.36  8.30  8.36 4.24 4.20 4.25 2
10682 204.27122 -29.84885 1.7873  3.89 1.96  4.06  2.92  0.20   0.22  0.13  0.22  8.42  8.30  9.10 4.60 4.54 4.73 2
10690 204.27153 -29.84855 1.8191  3.33 1.70  4.16  3.06  0.22   0.22  0.16  0.22  8.20  8.10  8.30 4.16 4.08 4.24 2
10694 204.26329 -29.84833 1.5120  0.89 0.07  1.56  0.05 -0.18   0.05 -0.49  0.04  7.42  7.11  7.48 4.63 4.34 4.71 2
10745 204.27010 -29.84580 1.9258  1.89 0.33  1.06  0.10  2.40   3.99 -0.12  0.08  7.60  7.60  7.90 4.03 3.99 4.17 2
10797 204.25159 -29.84146 1.9115  3.83 0.39  1.25  0.12  0.85   0.25  0.20  0.05  8.60  8.48  8.85 4.07 4.00 4.11 2
10825 204.26129 -29.83903 2.1627  2.85 0.40  2.85  0.48  0.15   0.07  0.04  0.07  8.20  8.10 10.15 4.65 4.57 5.26 2
10826 204.27008 -29.83882 2.3960  2.35 0.27  1.99  0.19  0.18   0.06 -0.02  0.06  8.42  8.36  8.60 4.01 3.96 4.06 2
10827 204.28055 -29.83877 2.8108  3.20 0.36  1.09  0.09  1.78   1.55  0.08  0.06  8.36  8.30  9.00 4.16 4.11 4.30 2
10837 204.28464 -29.83743 3.0793  4.50 1.64  4.56  2.52  0.31   0.16  0.25  0.16  8.36  8.30  8.42 4.21 4.16 4.26 2
20016 204.29137 -29.83890 3.3413  6.90 0.38  1.03  0.06  5.47   9.81  0.44  0.04  8.30  8.20  8.36 4.28 4.24 4.33 1
20035 204.29604 -29.83873 3.6031  1.40 0.24  1.25  0.11  0.41   0.24 -0.24  0.08  8.36  8.30  9.20 4.18 4.12 4.32 1
20047 204.25873 -29.83800 2.2071  5.84 0.24  1.37  0.07  0.85   0.07  0.39  0.03  8.78  8.48  8.85 4.62 4.58 4.66 1
20064 204.26192 -29.83691 2.3357  4.60 0.23  2.22  0.14  0.45   0.04  0.29  0.04  8.48  8.42  8.70 4.26 4.22 4.32 1
20074 204.25446 -29.83631 2.3149  4.93 0.26  1.58  0.09  0.60   0.05  0.29  0.04  8.42  8.36  8.60 4.45 4.40 4.50 1
20111 204.24792 -29.83368 2.5542  2.72 0.10  1.18  0.03  0.95   0.13  0.07  0.03  8.42  8.36  8.48 4.33 4.28 4.37 1
20120 204.29565 -29.83339 3.8483  1.58 0.11  1.01  0.03 14.86  44.81 -0.20  0.04  9.30  9.10 10.00 5.11 5.06 5.49 1
20126 204.27679 -29.83262 3.0530  1.97 0.17  1.03  0.04  4.93   6.54 -0.10  0.05  8.30  8.20  8.36 4.23 4.18 4.28 1
20140 204.27675 -29.83173 3.1116  2.95 0.21  1.06  0.05  2.60   1.99  0.08  0.04  8.42  8.36  8.60 4.18 4.14 4.23 1
20146 204.26784 -29.83144 2.8706  4.78 1.12  2.70  0.80  0.38   0.11  0.27  0.11  8.60  8.42  8.90 4.00 3.92 4.06 1
20150 204.28529 -29.83086 3.5026  5.31 0.26  1.20  0.06  1.14   0.20  0.34  0.04  8.36  8.30  8.42 4.56 4.52 4.61 1
20158 204.27510 -29.83078 3.1218  3.34 0.77  1.04  0.16  3.87  14.60  0.09  0.10  8.10  7.70  8.30 4.42 4.22 4.55 1
20172 204.26512 -29.82998 2.9234  2.37 0.35  1.82  0.24  0.24   0.08  0.01  0.07  9.20  9.00  9.30 4.31 4.26 4.36 1
20205 204.26865 -29.82853 3.1060  1.86 0.24  1.06  0.07  2.41   2.79 -0.12  0.06  8.85  8.48 10.09 4.67 4.60 5.08 1
20225 204.27563 -29.82751 3.3689  5.00 0.51  1.95  0.24  0.52   0.06  0.32  0.05  8.42  8.36  8.96 4.32 4.27 4.40 1
20229 204.25545 -29.82732 3.0300  5.92 0.82  2.36  0.42  0.51   0.07  0.37  0.07  8.42  8.36  8.85 4.09 4.05 4.18 1
20264 204.28383 -29.82583 3.7670  1.96 0.70  3.56  1.49 -0.16   0.16 -0.24  0.16  8.10  7.95  8.20 4.00 3.94 4.08 1
20277 204.27792 -29.82544 3.5866  4.30 0.18  2.38  0.12  0.39   0.04  0.24  0.03  8.42  8.36  8.90 4.47 4.42 4.55 1
20296 204.27635 -29.82467 3.5933  6.83 0.45  1.06  0.08  2.97   3.19  0.44  0.04  8.42  8.30  8.48 4.28 4.23 4.33 1
20306 204.24986 -29.82445 3.2658  4.69 0.36  1.89  0.17  0.51   0.05  0.30  0.04  8.60  8.48  8.60 4.06 4.01 4.10 1
20323 204.29605 -29.82372 4.4116  3.45 0.48  1.05  0.10  3.15   5.79  0.12  0.07  8.48  8.36  8.90 4.02 3.97 4.09 1
20542 204.24403 -29.81361 4.1686  4.94 0.16  1.03  0.03  5.33   4.90  0.30  0.03  8.36  8.30  8.48 4.93 4.88 4.98 1
20549 204.25465 -29.81266 4.1910  4.73 0.19  1.03  0.04  5.31   6.54  0.29  0.03  8.48  8.42  8.60 4.48 4.44 4.54 1
20598 204.29294 -29.80837 5.2742  4.43 0.17  1.28  0.05  0.84   0.09  0.25  0.03  8.48  8.42  8.70 4.33 4.29 4.39 1
20617 204.28258 -29.79505 5.9302  0.94 0.04  1.04  0.02  3.36   1.82 -0.42  0.03  8.10  7.95  9.10 4.74 4.68 4.96 1
20677 204.27802 -29.80029 5.4357  4.51 0.46  1.09  0.10  1.96   1.73  0.26  0.05  8.20  8.10  9.30 4.24 4.16 4.45 1
20679 204.24596 -29.79944 5.2664  4.92 0.52  1.04  0.10  4.10   9.12  0.33  0.06  9.10  8.30  9.20 4.17 4.03 4.22 1
20729 204.28244 -29.83447 3.1560  7.88 1.08  1.04  0.17  4.30  15.51  0.53  0.07  8.36  8.30  8.42 4.02 3.97 4.07 1
20772 204.28297 -29.82887 3.5342  7.44 0.52  1.28  0.11  1.06   0.18  0.47  0.04  8.85  8.48  8.96 4.88 4.82 4.92 1
20832 204.27188 -29.82581 3.3865  5.71 0.38  1.24  0.09  1.04   0.20  0.36  0.04  8.70  8.48  8.85 4.56 4.51 4.61 1
21035 204.25758 -29.81652 3.8933  9.82 1.54  1.17  0.25  1.55   1.14  0.62  0.07  8.30  8.20  9.10 4.07 4.00 4.20 1
21113 204.27307 -29.79624 5.6527  5.78 0.62  1.99  0.26  0.57   0.06  0.38  0.05  8.85  8.60  9.00 4.09 4.04 4.14 1
20067 204.29752 -29.83663 3.7847  3.26 0.18  1.29  0.06  0.70   0.10  0.12  0.04  8.42  8.36  8.48 4.37 4.33 4.41 2
20072 204.26215 -29.83651 2.3706  3.10 0.43  1.44  0.16  0.45   0.12  0.05  0.07  8.70  8.48  8.78 4.33 4.29 4.38 2
20079 204.29607 -29.83599 3.7368  5.43 0.55  1.87  0.24  0.57   0.06  0.35  0.05  8.42  8.36  8.48 4.24 4.21 4.29 2
20099 204.28979 -29.83467 3.4846  3.81 0.19  1.78  0.09  0.39   0.04  0.15  0.04  8.00  7.70  8.10 4.43 4.31 4.49 2
20215 204.28049 -29.82793 3.5027  5.46 1.70  1.02  0.21  7.74  77.83  0.21  0.14  8.00  7.70  8.20 4.29 4.14 4.42 2
20276 204.27084 -29.82552 3.3825  4.33 0.77  1.75  0.31  0.44   0.10  0.19  0.08  8.36  8.30  8.42 4.10 4.04 4.15 2
20509 204.26611 -29.81634 3.9908  4.98 0.54  1.66  0.20  0.59   0.08  0.31  0.06  8.20  8.10  8.20 4.18 4.09 4.22 2
20514 204.26611 -29.81560 4.0485  2.87 0.12  1.29  0.04  0.63   0.07  0.06  0.03  7.90  7.70  8.00 4.32 4.22 4.39 2
20567 204.26711 -29.81169 4.3659  6.52 4.01  5.18  5.16  0.48   0.27  0.42  0.27  9.30  8.10  9.30 4.30 4.03 4.35 2
20587 204.24809 -29.81044 4.3839  1.57 0.28  1.03  0.07  4.80  11.44 -0.23  0.08  8.42  8.36  8.90 4.05 3.99 4.14 2
20657 204.26784 -29.80698 4.7418  1.03 0.11  1.17  0.04  0.46   0.19 -0.47  0.05  7.30  7.08  7.42 4.14 3.87 4.23 2
20666 204.25072 -29.80233 5.0144  5.51 0.22  1.79  0.09  0.58   0.04  0.34  0.03  8.10  7.95  8.20 4.34 4.27 4.40 2
20758 204.24734 -29.83000 2.8481  6.15 0.55  1.06  0.10  2.93   3.99  0.40  0.05  8.20  8.10  8.20 4.04 3.95 4.06 2
30004 204.29935 -29.92248 5.5100  2.79 0.17  1.34  0.06  0.54   0.07  0.05  0.04  8.30  8.20  8.36 4.27 4.18 4.32 1
30005 204.30269 -29.92119 5.5623  2.77 0.29  1.37  0.12  0.52   0.12  0.06  0.05  8.36  8.30  8.48 4.01 3.95 4.07 1
30010 204.28442 -29.92339 5.0632  2.65 0.46  1.03  0.11  5.07  17.98  0.05  0.08  9.10  8.30  9.20 4.00 3.87 4.06 1
30016 204.29337 -29.92124 5.2029  5.52 0.19  1.41  0.06  0.79   0.05  0.37  0.03  8.60  8.48  8.60 4.28 4.20 4.31 1
30017 204.29530 -29.92052 5.2256  3.77 0.08  1.18  0.02  1.10   0.09  0.21  0.03  8.48  8.42  8.48 4.68 4.66 4.72 1
30028 204.28474 -29.92148 4.9359  5.98 0.28  1.20  0.06  1.18   0.20  0.39  0.04  8.60  8.48  8.60 4.12 4.08 4.15 1
30030 204.29756 -29.91955 5.2494  3.10 0.27  1.20  0.08  0.91   0.26  0.11  0.05  9.00  8.85  9.20 4.36 4.29 4.40 1
30038 204.28529 -29.92085 4.9071  5.20 0.16  1.08  0.03  2.22   0.66  0.32  0.03  8.70  8.48  8.70 4.47 4.43 4.51 1
30046 204.27977 -29.92140 4.7921  5.39 0.30  1.30  0.08  0.90   0.12  0.35  0.04  8.60  8.48  8.60 4.01 3.97 4.05 1
30060 204.28690 -29.91848 4.7906  1.97 0.14  1.24  0.05  0.58   0.12 -0.10  0.04  8.70  8.48  8.85 4.10 4.05 4.15 1
30065 204.29938 -29.91577 5.0826  4.63 0.67  3.08  0.61  0.38   0.07  0.28  0.07  8.85  8.42  8.90 4.03 3.96 4.08 1
30068 204.30402 -29.91445 5.2072  3.98 0.13  1.04  0.03  4.01   2.74  0.23  0.03  8.60  8.42  8.60 4.44 4.37 4.48 1
30078 204.27930 -29.91725 4.4756  1.58 0.03  1.06  0.01  2.34   0.40 -0.19  0.03  9.20  9.00  9.48 5.29 5.23 5.41 1
30085 204.30611 -29.91242 5.1870  5.03 0.44  1.12  0.10  1.62   0.95  0.34  0.05  9.10  8.90  9.30 4.34 4.28 4.39 1
30087 204.30026 -29.91253 4.9232  4.31 0.12  1.02  0.03  7.79  11.12  0.26  0.03  8.60  8.48  8.60 4.63 4.57 4.67 1
30092 204.26453 -29.91819 4.2551  3.87 0.66  2.14  0.41  0.37   0.09  0.20  0.08  8.30  8.10  9.78 4.18 4.04 4.61 1
30107 204.25984 -29.91657 4.0833  4.91 0.19  1.88  0.09  0.50   0.04  0.29  0.03  8.48  8.42  8.60 4.19 4.15 4.25 1
30108 204.27521 -29.91413 4.1404  2.55 0.09  1.05  0.02  3.06   1.16  0.03  0.03  9.30  9.20  9.48 4.86 4.81 4.97 1
30113 204.30597 -29.90904 4.9908  2.94 0.39  1.05  0.08  3.05   4.63  0.03  0.06  8.70  8.60  8.78 4.31 4.26 4.36 1
30176 204.28513 -29.90771 3.9929  5.19 0.24  1.23  0.06  1.05   0.15  0.34  0.04  9.00  8.30  9.20 4.73 4.59 4.79 1
30200 204.30145 -29.90394 4.4869  3.17 0.20  1.03  0.04  5.14   6.54  0.12  0.04  8.78  8.42  8.90 4.28 4.21 4.32 1
30212 204.26521 -29.90854 3.5149  3.38 0.41  1.03  0.09  5.16  14.71  0.14  0.06  8.96  8.42  9.20 4.42 4.33 4.48 1
30213 204.30219 -29.90250 4.4481  4.52 0.09  1.30  0.03  0.80   0.05  0.25  0.03  8.60  8.48  8.60 4.61 4.53 4.63 1
30243 204.27660 -29.90466 3.4914  1.04 0.04  1.02  0.01  7.18   3.71 -0.36  0.03  8.10  8.00  8.20 4.82 4.76 4.89 1
30245 204.28203 -29.90383 3.6196  5.13 0.32  1.52  0.10  0.66   0.06  0.32  0.04  8.70  8.48  8.85 4.23 4.19 4.28 1
30296 204.27113 -29.90310 3.2237  1.24 0.16  1.52  0.09  0.04   0.08 -0.30  0.06  8.48  8.36  8.90 4.13 4.07 4.19 1
30308 204.26010 -29.90439 3.1269  1.29 0.17  1.76  0.14 -0.05   0.07 -0.28  0.07  8.20  8.10  8.30 4.04 3.97 4.11 1
30315 204.26003 -29.90400 3.0948  3.19 0.21  1.21  0.06  0.87   0.18  0.11  0.04  8.36  8.30  8.42 4.09 4.05 4.14 1
30391 204.27383 -29.89885 2.9948  2.11 0.55  2.47  0.66  0.07   0.12 -0.06  0.11  8.78  8.48  8.90 4.31 4.25 4.36 1
30457 204.25781 -29.89805 2.6083  7.01 0.30  1.55  0.08  0.76   0.05  0.43  0.04  8.20  8.10  8.30 4.64 4.57 4.70 1
30480 204.29694 -29.89148 3.6222  2.80 0.25  2.16  0.20  0.21   0.05  0.05  0.05  8.42  8.30  8.96 4.03 3.97 4.12 1
30481 204.26624 -29.89618 2.5914  4.88 3.82  6.43  8.16  0.23   0.34  0.20  0.34  8.30  8.00  8.48 4.01 3.83 4.11 1
30511 204.28702 -29.89078 3.0510  4.20 0.34  1.72  0.15  0.49   0.06  0.23  0.05  8.78  8.42  8.90 4.13 4.06 4.18 1
30524 204.29401 -29.88916 3.3523  3.87 0.24  1.45  0.09  0.59   0.07  0.20  0.04  8.42  8.30  8.90 4.19 4.14 4.26 1
30608 204.26367 -29.88806 1.9262  1.02 0.03  1.16  0.01  0.60   0.06 -0.39  0.03  8.10  8.00  9.10 4.74 4.70 4.98 1
30680 204.25639 -29.88749 1.7655  3.05 0.15  1.24  0.05  0.78   0.12  0.10  0.03  8.36  8.30  8.48 4.21 4.16 4.25 1
30697 204.26379 -29.88869 1.9760  2.81 0.06  1.43  0.02  0.44   0.03  0.04  0.03  7.95  7.78  8.10 4.80 4.69 4.86 1
30699 204.26755 -29.88827 2.0512  6.18 0.21  1.15  0.04  1.46   0.24  0.41  0.03  8.78  8.48  8.85 4.77 4.71 4.81 1
30700 204.25529 -29.88625 1.6605  2.10 0.06  1.57  0.03  0.26   0.03 -0.06  0.03  9.30  9.10  9.48 5.14 5.08 5.25 1
30719 204.27693 -29.88834 2.4224  3.14 0.14  1.68  0.07  0.38   0.04  0.11  0.03  8.90  8.36  9.00 4.89 4.81 4.96 1
30725 204.25316 -29.89240 2.1449  3.79 0.29  1.06  0.06  2.66   2.39  0.13  0.04  9.48  9.20 10.15 5.71 5.58 6.04 1
30742 204.27014 -29.89141 2.3548  1.91 0.44  1.02  0.11  7.40  40.77 -0.14  0.11  8.30  8.10  8.42 4.01 3.90 4.09 1
30744 204.26494 -29.89291 2.3176  3.34 0.34  1.47  0.13  0.48   0.09  0.11  0.05  8.10  7.85  9.61 4.34 4.20 4.72 1
30761 204.26450 -29.89259 2.2837  0.61 0.36  1.01  0.13 14.41 194.16 -0.64  0.25  8.85  8.30  9.20 4.02 3.88 4.09 1
30764 204.28778 -29.88980 3.0401  2.58 0.29  1.04  0.07  3.78   6.39  0.00  0.06  8.78  8.42  8.90 4.11 4.03 4.15 1
30779 204.29762 -29.88715 3.4789  3.26 0.10  1.15  0.03  1.17   0.18  0.13  0.03  8.70  8.48  8.70 4.38 4.35 4.43 1
30787 204.27385 -29.89035 2.4178  1.01 0.19  1.03  0.06  4.65   9.81 -0.38  0.08  8.10  7.78  8.20 4.06 3.90 4.13 1
30813 204.27795 -29.92039 4.6720  6.77 0.35  1.18  0.07  1.32   0.28  0.44  0.04  8.90  8.42  9.00 4.36 4.29 4.42 1
31044 204.26755 -29.89395 2.4587  1.04 0.17  1.10  0.06  1.11   0.84 -0.42  0.08  8.90  8.42  9.10 4.28 4.20 4.35 1
31116 204.29774 -29.88083 3.2663  0.86 0.19  2.12  0.28 -0.44   0.11 -0.62  0.11  8.85  8.48 10.15 5.69 5.62 6.11 1
31118 204.28123 -29.88477 2.4386  5.33 0.21  1.27  0.05  0.94   0.09  0.33  0.03  8.42  8.36  8.60 4.65 4.61 4.70 1
30088 204.29999 -29.91299 4.9383  6.56 0.67  2.54  0.35  0.52   0.06  0.39  0.05  8.90  8.48  9.00 4.30 4.24 4.35 2
30242 204.26028 -29.90713 3.3430  2.95 0.23  1.02  0.05  7.59  18.53  0.06  0.05  7.70  7.60  7.85 4.05 3.98 4.11 2
30250 204.25719 -29.90745 3.3471  1.61 1.55  4.36  5.34 -0.33   0.42 -0.39  0.42  8.42  8.36  8.48 4.15 4.10 4.19 2
30326 204.25439 -29.90407 3.0708  3.69 0.35  1.03  0.08  5.20  13.08  0.18  0.05  8.42  8.36  8.96 4.35 4.30 4.44 2
30330 204.26649 -29.90210 3.0432  3.47 0.25  1.63  0.12  0.47   0.05  0.18  0.04  8.42  8.36  8.60 4.18 4.13 4.22 2
30352 204.25859 -29.90268 2.9789  1.67 0.34  1.04  0.10  3.59   9.12 -0.18  0.09  8.30  8.10  9.20 4.20 4.06 4.34 2
30382 204.28391 -29.89753 3.2890  9.98 1.46  1.07  0.20  2.75   5.81  0.58  0.07  8.78  8.48  8.96 4.32 4.26 4.37 2
30383 204.26166 -29.90090 2.8715  1.79 0.29  1.02  0.07  7.33  25.94 -0.21  0.08  8.85  8.42  8.90 4.02 3.93 4.07 2
30414 204.26218 -29.89948 2.7678  3.44 0.32  1.11  0.08  1.54   0.91  0.14  0.05  8.42  8.36  8.48 4.11 4.06 4.16 2
30415 204.26013 -29.89926 2.7245  4.15 0.12  1.21  0.03  0.97   0.09  0.20  0.03  7.85  7.70  8.00 4.74 4.68 4.85 2
30416 204.26796 -29.89840 2.7973  2.52 0.08  1.24  0.03  0.69   0.07  0.01  0.03  8.60  8.48  8.78 4.68 4.62 4.72 2
30421 204.27550 -29.89719 2.9355  2.98 0.24  1.02  0.05  7.60  18.53  0.07  0.04  8.42  8.36  8.60 4.22 4.17 4.27 2
30428 204.28291 -29.89614 3.1601  3.96 0.52  1.06  0.11  2.73   4.39  0.21  0.06  8.78  8.42  8.96 4.41 4.32 4.46 2
30487 204.27156 -29.89497 2.6493  2.09 0.75  1.04  0.17  3.62  15.51 -0.15  0.16  9.30  7.70 10.00 4.54 4.07 4.94 2
30489 204.26048 -29.89561 2.4440  9.81 1.27  1.02  0.16  8.08  59.30  0.55  0.06 10.09  9.85 10.15 6.08 6.02 6.14 2
30638 204.27676 -29.88691 2.3306  0.80 0.56  1.01  0.18 14.51 268.83 -0.54  0.30  8.70  8.48  8.85 4.05 3.99 4.12 2
30651 204.27567 -29.88844 2.3724  5.27 0.16  1.45  0.05  0.75   0.04  0.36  0.03  7.85  7.70  8.00 5.29 5.22 5.38 2
30656 204.28905 -29.88969 3.1018  3.67 0.28  1.01  0.06 15.23  89.61  0.18  0.04  8.30  8.20  8.36 4.20 4.12 4.25 2
30706 204.26707 -29.88934 2.1122  4.85 1.07  1.04  0.17  3.98  15.51  0.20  0.10  8.90  8.48  9.10 4.60 4.56 4.67 2
30714 204.27971 -29.88865 2.5704  5.96 1.00  2.59  0.60  0.49   0.08  0.36  0.08  8.70  8.60  8.78 4.09 4.05 4.13 2
30755 204.25597 -29.89373 2.2557  5.69 0.20  1.51  0.06  0.73   0.04  0.38  0.03  8.60  8.48  8.70 4.53 4.47 4.57 2
30759 204.29745 -29.88755 3.4841  1.38 0.07  1.27  0.03  0.35   0.06 -0.27  0.04  8.20  8.10  8.30 4.00 3.94 4.07 2
30772 204.26331 -29.89368 2.3408  2.16 0.43  1.01  0.10 14.96 149.35 -0.09  0.09  7.90  7.70  8.10 4.04 3.93 4.14 2
30847 204.25900 -29.91400 3.8745  5.47 0.56  1.20  0.13  1.15   0.42  0.35  0.05  9.00  8.96  9.00 4.04 3.98 4.09 2
31130 204.26707 -29.88955 2.1270  7.59 1.02  1.01  0.15 15.55 224.03  0.49  0.07  8.96  8.36  9.10 4.42 4.33 4.48 2
40025 204.21823 -29.84821 2.7992  2.32 0.25  1.44  0.12  0.36   0.09 -0.04  0.06  8.85  8.48  9.00 4.21 4.15 4.27 1
40139 204.23959 -29.83957 2.2740  2.45 0.46  2.03  0.32  0.16   0.09 -0.03  0.09  8.90  8.36  9.20 4.25 4.16 4.33 1
40177 204.22601 -29.84006 2.7743  2.84 0.21  1.81  0.11  0.30   0.05  0.07  0.04  8.10  7.95  8.20 4.10 4.02 4.17 1
40227 204.21234 -29.84010 3.4864  5.43 0.43  1.93  0.19  0.54   0.05  0.34  0.05  8.78  8.48  8.85 4.11 4.06 4.15 1
40448 204.20853 -29.83258 4.0591  3.02 0.11  1.23  0.03  0.79   0.08  0.08  0.03  8.20  8.10  8.30 4.01 3.95 4.08 1
40486 204.23897 -29.82571 3.3139  3.60 0.24  1.64  0.11  0.44   0.05  0.16  0.04  8.70  8.48  8.78 4.07 4.02 4.12 1
40498 204.20679 -29.83020 4.2719  3.81 0.47  2.43  0.35  0.31   0.06  0.17  0.06  9.10  8.30  9.20 4.13 4.00 4.18 1
40510 204.20198 -29.83015 4.5301  3.35 0.35  1.03  0.07  5.15  11.44  0.12  0.05  8.20  8.10  8.30 4.07 3.99 4.16 1
40642 204.23302 -29.81747 4.0657  4.08 0.44  1.87  0.21  0.39   0.06  0.18  0.05  8.96  8.30  9.20 4.26 4.11 4.32 1
40678 204.23415 -29.81518 4.2107  4.24 0.19  1.16  0.05  1.24   0.26  0.26  0.04  8.48  8.42  8.70 4.21 4.17 4.27 1
40716 204.20074 -29.80553 5.9911  5.14 0.23  1.27  0.06  0.95   0.11  0.34  0.04  8.48  8.42  8.78 4.13 4.08 4.19 1
40784 204.22394 -29.80542 5.1860  5.91 0.47  1.06  0.09  2.90   3.59  0.37  0.05  8.60  8.42  8.85 4.10 4.03 4.15 1
40023 204.22511 -29.84711 2.4483  2.88 0.20  1.44  0.09  0.48   0.07  0.09  0.04  8.20  8.10  8.30 4.05 3.97 4.10 2
40027 204.23264 -29.84582 2.1297  5.58 0.43  2.74  0.30  0.46   0.05  0.34  0.04  6.48  6.48  6.70 4.19 4.14 4.26 2
40101 204.22459 -29.84305 2.6793  1.52 0.14  1.24  0.06  0.48   0.14 -0.20  0.05  8.20  8.20  8.30 4.14 4.10 4.22 2
40162 204.22791 -29.84047 2.6624  1.85 0.17  1.44  0.07  0.24   0.07 -0.16  0.05  8.00  7.78  8.10 4.05 3.96 4.13 2
40163 204.23450 -29.83943 2.4536  2.75 0.37  1.14  0.11  1.16   0.76  0.05  0.07  8.36  8.30  9.00 4.24 4.19 4.37 2
40304 204.20421 -29.83877 4.0109  5.90 1.08  1.04  0.17  4.09  15.51  0.32  0.09  8.42  8.30  8.90 4.01 3.93 4.09 2
40353 204.22189 -29.83474 3.2771  4.28 0.68  2.14  0.40  0.40   0.08  0.23  0.07  8.96  8.78  9.10 4.09 4.03 4.15 2
40437 204.24191 -29.82799 3.0827  2.93 0.35  1.53  0.16  0.39   0.09  0.06  0.06  9.30  9.10  9.61 4.42 4.36 4.59 2
40444 204.23019 -29.82922 3.3005  1.81 0.09  1.07  0.02  1.98   0.58 -0.19  0.03  7.48  7.11  7.48 4.17 3.85 4.21 2
40529 204.22952 -29.82480 3.6309  3.45 0.64  1.02  0.13  7.66  48.18  0.12  0.08  8.90  8.36  9.10 4.27 4.17 4.33 2
40545 204.23756 -29.82273 3.5683  2.66 0.48  1.26  0.17  0.68   0.33  0.05  0.08  8.48  8.36  8.85 4.02 3.96 4.10 2
40592 204.20607 -29.82522 4.5762  2.72 0.13  1.10  0.03  1.54   0.42  0.00  0.03  8.10  7.95  8.10 4.04 3.97 4.08 2
40698 204.22499 -29.81445 4.5045  5.00 0.31  1.36  0.08  0.68   0.09  0.21  0.04  7.70  7.70  7.90 4.13 4.09 4.22 2
40707 204.22668 -29.81421 4.4717  3.37 1.06  1.06  0.22  2.62   8.77  0.09  0.14  9.00  8.85  9.30 4.00 3.94 4.07 2
50006 204.24512 -29.88447 1.6169  3.11 0.16  1.34  0.06  0.61   0.07  0.11  0.04  8.20  8.10  8.30 4.29 4.22 4.34 1
50028 204.24255 -29.88305 1.5903  5.85 0.32  1.17  0.07  1.28   0.32  0.35  0.04  8.10  7.95  8.20 4.68 4.61 4.74 1
50070 204.20932 -29.88692 3.4946  2.95 0.31  1.74  0.16  0.33   0.06  0.08  0.05  8.42  8.36  8.78 4.01 3.96 4.09 1
50072 204.21173 -29.88647 3.3321  1.20 0.14  1.15  0.05  0.69   0.30 -0.35  0.06  8.30  8.20  8.36 4.36 4.30 4.41 1
50078 204.22495 -29.88407 2.4666  1.28 0.24  1.45  0.13  0.10   0.12 -0.29  0.09  7.60  7.60  7.70 4.18 4.13 4.27 1
50079 204.23515 -29.88237 1.8493  5.20 0.44  1.05  0.09  3.37   5.21  0.34  0.05  8.90  8.36  9.00 4.73 4.65 4.79 1
50084 204.22290 -29.88402 2.5789  5.87 0.88  1.11  0.18  1.79   2.04  0.39  0.07  8.20  8.10  9.30 4.55 4.48 4.75 1
50090 204.20992 -29.88563 3.4099  3.06 0.10  1.18  0.03  0.97   0.12  0.09  0.03  8.48  8.42  8.90 4.75 4.70 4.82 1
50093 204.20886 -29.88586 3.4822  2.66 0.52  2.80  0.61  0.16   0.09  0.05  0.09  8.00  7.78  8.10 4.16 4.05 4.24 1
50096 204.20625 -29.88595 3.6450  2.99 0.18  2.04  0.11  0.26   0.04  0.07  0.04  7.85  7.70  8.00 4.15 4.09 4.25 1
50136 204.23360 -29.88027 1.8134  3.44 0.42  2.03  0.22  0.28   0.07  0.10  0.06  8.00  7.78  8.10 4.05 3.96 4.12 1
50152 204.23148 -29.87992 1.9107  4.87 0.61  1.04  0.11  4.04  10.03  0.26  0.06  8.48  8.36  8.78 4.10 4.04 4.16 1
50159 204.22371 -29.88042 2.3791  2.94 0.18  1.17  0.05  1.00   0.23  0.07  0.04  8.70  8.60  8.78 4.46 4.42 4.51 1
50162 204.22346 -29.88048 2.3969  3.40 0.77  1.38  0.22  0.46   0.21  0.01  0.10  8.00  7.70  8.20 4.15 4.01 4.25 1
50164 204.22769 -29.87953 2.1077  4.05 0.15  1.75  0.07  0.48   0.04  0.23  0.03  8.42  8.36  8.48 4.63 4.58 4.67 1
50165 204.21072 -29.88219 3.2399  1.97 0.09  1.14  0.03  1.02   0.21 -0.09  0.04  8.30  8.20  8.36 4.35 4.28 4.39 1
50166 204.23669 -29.87814 1.5415  4.26 0.22  1.55  0.09  0.59   0.05  0.26  0.04  8.70  8.60  8.78 4.80 4.76 4.84 1
50170 204.22372 -29.88008 2.3645  2.49 0.24  1.15  0.07  1.00   0.42 -0.04  0.05  8.48  8.36  8.48 4.06 4.01 4.10 1
50182 204.24042 -29.87702 1.2940  2.20 0.37  1.03  0.09  4.95  14.71 -0.08  0.08  9.20  8.10  9.30 4.45 4.20 4.51 1
50193 204.22531 -29.87864 2.2150  5.32 0.34  1.99  0.16  0.52   0.04  0.33  0.04  8.30  8.20  8.30 4.13 4.05 4.15 1
50194 204.21831 -29.87955 2.6784  4.52 2.26  4.23  3.08  0.34   0.22  0.28  0.22  8.30  8.20  8.42 4.71 4.66 4.76 1
50197 204.22647 -29.87843 2.1366  5.33 0.86  2.46  0.52  0.44   0.08  0.30  0.08  8.36  8.30  8.48 4.16 4.10 4.22 1
50200 204.22391 -29.87885 2.3074  2.07 0.55  1.03  0.12  4.86  19.62 -0.17  0.12  8.00  7.70  8.10 4.07 3.93 4.15 1
50203 204.23523 -29.87710 1.5699  2.31 0.42  2.16  0.35  0.14   0.09 -0.02  0.09  9.20  8.10 10.00 4.62 4.37 5.00 1
50205 204.22473 -29.87839 2.2408  2.44 0.27  1.35  0.11  0.45   0.12 -0.03  0.06  8.20  8.10  8.30 4.05 4.00 4.12 1
50212 204.24380 -29.87475 1.0022  2.92 0.19  1.03  0.04  5.09   6.54  0.06  0.04  8.10  8.10  8.20 4.85 4.81 4.93 1
50217 204.22884 -29.87709 1.9427  5.15 0.63  2.01  0.30  0.50   0.07  0.31  0.06  8.96  8.30  9.91 4.65 4.51 5.06 1
50246 204.21571 -29.87816 2.7996  0.57 0.22  1.50  0.19 -0.38   0.20 -0.72  0.16  8.10  7.85  8.20 4.32 4.20 4.37 1
50250 204.22559 -29.87633 2.1168  3.24 0.31  2.08  0.19  0.31   0.05  0.13  0.05  8.30  8.30  8.42 4.06 4.02 4.12 1
50252 204.22227 -29.87691 2.3442  5.34 1.22  1.05  0.18  3.25  10.42  0.22  0.10  8.70  8.48  8.85 4.26 4.21 4.32 1
50257 204.21329 -29.87770 2.9440  3.37 0.10  1.27  0.03  0.75   0.06  0.14  0.03  8.48  8.42  8.78 4.66 4.62 4.73 1
50273 204.22009 -29.87640 2.4689  2.33 0.72  2.30  0.67  0.13   0.15 -0.02  0.14  8.48  8.42  8.85 4.01 3.97 4.08 1
50277 204.21947 -29.87618 2.5029  3.14 0.51  1.02  0.10  7.55  37.06  0.02  0.08  8.30  8.20  8.42 4.03 3.95 4.09 1
50288 204.20483 -29.87798 3.5040  1.96 0.11  1.35  0.05  0.40   0.06 -0.09  0.04  7.95  7.70  8.00 4.06 3.95 4.11 1
50292 204.22534 -29.87478 2.0857  1.37 0.14  1.37  0.07  0.23   0.08 -0.23  0.05  8.60  8.60  8.70 4.05 4.00 4.09 1
50294 204.23238 -29.87366 1.6049  3.66 0.62  1.04  0.12  3.89  10.95  0.11  0.08  8.60  8.48  8.85 4.32 4.25 4.37 1
50297 204.22737 -29.87418 1.9389  2.72 0.16  2.03  0.11  0.24   0.04  0.05  0.04  8.20  8.20  8.30 4.14 4.10 4.22 1
50305 204.21049 -29.87631 3.0940  4.59 1.24  1.11  0.28  1.66   3.18  0.26  0.12  8.48  8.36  8.85 4.12 4.06 4.19 1
50309 204.21906 -29.87471 2.4929  7.41 0.43  2.78  0.24  0.55   0.04  0.43  0.04  8.10  8.00  8.20 4.13 4.09 4.21 1
50312 204.20241 -29.87703 3.6451  2.44 0.07  1.33  0.03  0.51   0.05  0.00  0.03  8.60  8.48  8.70 4.40 4.35 4.44 1
50317 204.22125 -29.87373 2.3259  6.37 0.60  1.06  0.11  2.95   4.39  0.42  0.05  8.78  8.42  8.90 4.54 4.48 4.59 1
50324 204.20485 -29.87567 3.4560  2.90 0.18  1.18  0.06  0.95   0.24  0.07  0.04  8.20  8.10  8.30 4.19 4.14 4.26 1
50334 204.20110 -29.87544 3.7042  5.08 0.48  2.13  0.25  0.47   0.05  0.30  0.05  8.48  8.42  8.70 4.10 4.05 4.16 1
50337 204.22195 -29.87202 2.2451  3.29 6.80  6.28 20.73  0.17   0.90  0.13  0.90  8.10  7.95  8.20 4.22 4.16 4.28 1
50351 204.22180 -29.87082 2.2352  1.67 0.11  1.49  0.05  0.19   0.05 -0.17  0.04  8.00  7.78  8.10 4.28 4.18 4.35 1
50362 204.23267 -29.86876 1.4707  5.11 1.43  4.96  2.18  0.36   0.13  0.31  0.12  8.70  8.60  8.78 4.05 4.00 4.10 1
50383 204.22639 -29.86794 1.8892  1.67 0.11  1.15  0.04  0.87   0.24 -0.17  0.04  8.30  8.20  8.36 4.10 4.03 4.14 1
50398 204.22925 -29.86639 1.6843  2.08 0.16  1.69  0.09  0.21   0.05 -0.06  0.04  9.10  8.96  9.48 4.97 4.91 5.09 1
50405 204.21794 -29.86750 2.4661  1.69 0.23  1.42  0.11  0.26   0.10 -0.15  0.07  8.36  8.30  8.42 4.00 3.95 4.05 1
50408 204.21645 -29.86743 2.5683  3.33 0.22  1.42  0.09  0.57   0.07  0.15  0.04  8.36  8.30  8.42 4.20 4.15 4.24 1
50411 204.21956 -29.86682 2.3517  2.19 0.15  1.51  0.07  0.30   0.05 -0.05  0.04  8.70  8.60  8.78 4.51 4.47 4.55 1
50415 204.21642 -29.86701 2.5679  2.93 0.41  2.14  0.28  0.23   0.07  0.06  0.07  8.48  8.42  8.85 4.26 4.21 4.32 1
50419 204.22925 -29.86465 1.6840  4.06 0.17  1.34  0.05  0.71   0.06  0.21  0.03  8.60  8.48  8.78 4.41 4.36 4.45 1
50430 204.24092 -29.86184 0.9269  3.14 0.12  1.15  0.03  1.14   0.18  0.09  0.04  8.10  7.90  8.20 4.42 4.34 4.47 1
50433 204.20332 -29.86735 3.4687  5.07 0.25  1.25  0.06  0.97   0.13  0.32  0.04  8.48  8.42  8.60 4.25 4.21 4.31 1
50437 204.21564 -29.86494 2.6191  5.39 0.28  2.19  0.15  0.52   0.04  0.35  0.04  8.60  8.48  8.60 4.36 4.31 4.41 1
50445 204.22591 -29.86284 1.9241  1.98 0.11  1.60  0.06  0.22   0.04 -0.08  0.04  8.85  8.60  8.96 4.50 4.46 4.54 1
50451 204.21135 -29.86467 2.9147  3.07 0.12  1.52  0.05  0.45   0.04  0.11  0.03  8.90  8.30  8.96 4.59 4.49 4.65 1
50465 204.24001 -29.85848 1.0948  5.60 0.47  1.19  0.11  1.22   0.40  0.38  0.05  8.70  8.48  8.85 4.43 4.38 4.48 1
50473 204.21725 -29.86170 2.5259  0.93 0.20  1.23  0.08  0.23   0.22 -0.48  0.11  8.00  7.70  8.10 4.04 3.91 4.10 1
50474 204.23586 -29.85872 1.3405  2.99 0.12  1.87  0.06  0.31   0.03  0.09  0.04  8.42  8.36  8.48 4.22 4.18 4.27 1
50477 204.22475 -29.86002 2.0400  3.62 0.13  1.40  0.05  0.60   0.05  0.17  0.03  8.60  8.48  8.60 4.44 4.39 4.49 1
50487 204.20924 -29.86191 3.0719  3.18 0.44  1.62  0.20  0.41   0.09  0.11  0.07  8.36  8.30  8.48 4.24 4.20 4.29 1
50550 204.22665 -29.85595 2.0098  5.60 2.29  4.96  3.22  0.39   0.18  0.33  0.18  8.85  8.42  8.96 4.30 4.23 4.36 1
50553 204.22667 -29.85575 2.0142  2.41 0.28  1.76  0.15  0.23   0.07 -0.01  0.06  8.42  8.36  8.48 4.10 4.07 4.15 1
50571 204.23656 -29.85345 1.5183  2.68 0.18  1.53  0.08  0.37   0.05  0.04  0.04  8.10  7.95  8.20 4.06 3.99 4.12 1
50589 204.23801 -29.85182 1.5315  5.82 0.20  1.51  0.06  0.73   0.04  0.39  0.03  9.00  8.36  9.10 4.68 4.57 4.73 1
50603 204.22983 -29.85249 1.9396  3.76 0.45  1.85  0.24  0.41   0.07  0.18  0.06  8.60  8.42  8.85 4.01 3.94 4.06 1
50635 204.23006 -29.84920 2.0782  3.49 0.23  1.79  0.10  0.36   0.05  0.13  0.04  7.95  7.70  8.00 4.13 4.02 4.19 1
50638 204.23210 -29.84901 1.9794  1.62 0.11  1.45  0.06  0.24   0.06 -0.15  0.04  7.70  7.70  7.90 4.48 4.44 4.55 1
50651 204.20419 -29.85043 3.6090  3.69 0.21  2.83  0.21  0.30   0.04  0.19  0.04  8.85  8.42  8.96 4.30 4.23 4.35 1
50659 204.22327 -29.84998 2.4297  3.61 0.74  1.11  0.18  1.53   2.05  0.13  0.09  8.36  8.20  9.10 4.04 3.95 4.20 1
50674 204.22363 -29.85172 2.3397  3.47 0.47  2.66  0.40  0.25   0.07  0.13  0.06  8.48  8.42  8.70 4.04 3.99 4.10 1
50690 204.23225 -29.85151 1.8459  2.93 0.28  1.51  0.13  0.45   0.08  0.10  0.05  8.48  8.36  8.90 4.08 4.02 4.15 1
50707 204.21440 -29.85427 2.8471  4.78 0.14  1.10  0.03  1.85   0.42  0.31  0.03  8.85  8.42  8.90 4.62 4.55 4.66 1
50710 204.20953 -29.85147 3.2352  3.64 0.27  2.05  0.15  0.33   0.05  0.14  0.04  8.70  8.48  8.78 4.03 3.98 4.08 1
50712 204.21614 -29.85381 2.7458  2.20 0.11  1.78  0.06  0.18   0.04 -0.06  0.03  8.10  7.90  8.20 4.10 4.02 4.15 1
50715 204.21794 -29.85390 2.6268  3.30 0.26  2.37  0.19  0.26   0.05  0.12  0.05  8.10  8.00  8.20 4.03 3.97 4.10 1
50743 204.21101 -29.84976 3.1912  3.93 0.20  1.34  0.06  0.67   0.07  0.17  0.04  8.78  8.42  8.78 4.25 4.18 4.29 1
50757 204.23773 -29.84487 1.9707  0.84 0.14  2.05  0.20 -0.46   0.09 -0.64  0.08  7.48  7.42  7.48 4.14 4.07 4.18 1
50769 204.22435 -29.84823 2.4402  4.10 0.35  2.06  0.20  0.40   0.05  0.21  0.05  8.78  8.60 10.15 4.92 4.87 5.34 1
50774 204.19872 -29.84793 4.0306  0.54 0.29  1.51  0.24 -0.54   0.27 -0.89  0.23  8.70  8.60  8.78 4.35 4.30 4.40 1
50861 204.23190 -29.88212 1.9978 10.66 0.77  1.10  0.11  2.17   1.52  0.64  0.04  8.85  8.48  8.96 4.53 4.48 4.58 1
50912 204.22235 -29.88020 2.4520  3.02 1.31  4.42  2.74  0.12   0.19  0.06  0.19  8.60  8.42  8.90 4.23 4.16 4.28 1
51036 204.22656 -29.87002 1.9012  7.57 0.42  1.19  0.08  1.33   0.29  0.49  0.04  8.78  8.48  8.90 4.77 4.72 4.81 1
51081 204.21153 -29.86691 2.9027  3.90 0.75  6.07  1.83  0.16   0.09  0.12  0.09  7.70  7.60  7.85 4.27 4.18 4.31 1
51258 204.23656 -29.84804 1.8188  0.84 0.38  1.02  0.12  7.02  44.48 -0.51  0.20  7.30  7.08  7.42 4.26 4.00 4.38 1
50095 204.20029 -29.88639 4.0305  4.33 0.27  1.02  0.05  7.75  18.53  0.22  0.04  7.70  7.70  8.00 4.36 4.32 4.48 2
50097 204.20724 -29.88598 3.5852  4.15 0.58  1.02  0.11  7.76  40.77  0.22  0.07  8.42  8.36  8.90 4.08 4.04 4.15 2
50115 204.22275 -29.88308 2.5455  1.46 0.33  1.04  0.10  3.52   9.12 -0.25  0.10  7.60  6.87  7.60 4.06 3.31 4.10 2
50123 204.23325 -29.88067 1.8526  3.35 0.35  1.07  0.08  2.28   2.32  0.11  0.05  8.10  8.00  8.20 4.36 4.30 4.43 2
50208 204.24347 -29.87515 1.0407  3.53 0.40  1.23  0.12  0.85   0.29  0.15  0.06  8.00  7.78  8.10 4.58 4.46 4.65 2
50258 204.21922 -29.87687 2.5385  4.54 0.54  2.01  0.27  0.42   0.07  0.23  0.06  8.36  8.30  8.42 4.02 3.97 4.07 2
50332 204.21117 -29.87381 2.9994  4.34 0.59  1.84  0.28  0.46   0.08  0.24  0.07  8.20  8.20  8.30 4.09 4.09 4.18 2
50399 204.23462 -29.86535 1.3139  3.30 0.17  1.70  0.07  0.36   0.04  0.09  0.04  7.48  7.11  7.48 4.07 3.75 4.11 2
50452 204.23653 -29.86009 1.2580  2.58 0.24  1.02  0.06  7.52  22.24 -0.01  0.05  8.20  8.10  8.30 4.40 4.36 4.48 2
50543 204.20908 -29.85923 3.1097  1.06 0.10  1.04  0.03  3.38   2.74 -0.39  0.05  7.90  7.70  8.00 4.12 4.02 4.19 2
50673 204.23544 -29.84906 1.8098  4.18 0.76  1.51  0.27  0.55   0.15  0.21  0.08  8.60  8.42  8.85 4.18 4.11 4.24 2
50713 204.22884 -29.85218 2.0108  2.55 0.39  1.27  0.14  0.61   0.25 -0.00  0.07  8.70  8.48  8.70 4.03 3.98 4.07 2
50727 204.23051 -29.84880 2.0742  2.69 0.87  1.10  0.22  1.52   3.05 -0.01  0.15  7.85  7.70  8.00 4.50 4.43 4.62 2
50752 204.23672 -29.84072 2.2854  0.68 0.57  2.00  0.90 -0.47   0.38 -0.66  0.37  8.70  8.60  8.78 4.07 4.02 4.13 2
60030 204.21814 -29.92742 5.4910  2.43 0.10  1.14  0.03  1.11   0.21 -0.00  0.04  8.70  8.60  8.78 4.38 4.34 4.43 1
60037 204.25520 -29.92061 4.3768  3.25 0.14  1.31  0.05  0.65   0.07  0.11  0.03  8.60  8.48  8.60 4.19 4.14 4.23 1
60045 204.21451 -29.92605 5.5116  3.91 0.19  1.39  0.06  0.63   0.06  0.19  0.04  8.70  8.60  8.78 4.32 4.27 4.36 1
60050 204.21735 -29.92523 5.3612  3.86 0.37  1.50  0.14  0.56   0.08  0.21  0.05  9.30  8.96 10.04 4.52 4.47 4.92 1
60053 204.23015 -29.92223 4.7869  1.71 0.13  1.19  0.05  0.68   0.18 -0.16  0.04  8.78  8.48  8.78 4.02 3.95 4.06 1
60055 204.24702 -29.91941 4.3052  3.12 0.19  1.38  0.07  0.52   0.07  0.06  0.04  7.70  7.70  7.95 4.20 4.15 4.30 1
60057 204.25415 -29.91741 4.1218  5.11 0.40  1.05  0.08  3.34   4.63  0.32  0.05  8.36  8.30  8.42 4.08 4.03 4.13 1
60062 204.20996 -29.92363 5.5092  3.24 0.36  1.63  0.17  0.41   0.08  0.12  0.06  8.70  8.48  8.85 4.20 4.15 4.25 1
60071 204.22722 -29.91948 4.6574  2.55 0.21  1.32  0.08  0.55   0.11  0.03  0.05  9.20  8.96  9.30 4.43 4.37 4.47 1
60074 204.23489 -29.91805 4.3691  5.64 0.52  2.92  0.37  0.43   0.05  0.33  0.05  8.42  8.36  8.85 4.10 4.06 4.17 1
60086 204.20747 -29.92015 5.3792  2.58 0.16  1.05  0.04  3.04   2.32  0.02  0.04  8.42  8.36  8.60 4.12 4.08 4.18 1
60098 204.22327 -29.91654 4.5618  4.72 0.54  1.09  0.10  1.94   1.73  0.24  0.06  8.70  8.48  8.78 4.15 4.10 4.20 1
60099 204.25362 -29.91157 3.6592  3.27 0.18  1.37  0.06  0.58   0.07  0.11  0.04  8.70  8.48  8.70 4.10 4.05 4.14 1
60130 204.24957 -29.90813 3.3982  3.15 0.29  1.46  0.12  0.49   0.08  0.11  0.05  8.10  7.95  8.20 4.05 3.98 4.12 1
60136 204.20586 -29.91430 5.0840  4.83 0.51  1.02  0.10  7.84  37.06  0.30  0.05  8.30  8.20  9.10 4.45 4.36 4.60 1
60138 204.25047 -29.90757 3.3494  2.46 0.25  1.03  0.06  5.03   9.81  0.00  0.05  8.70  8.48  8.78 4.01 3.97 4.06 1
60139 204.24232 -29.90875 3.5239  3.66 0.30  1.33  0.10  0.67   0.12  0.16  0.04  8.78  8.60  8.85 4.22 4.17 4.26 1
60145 204.23975 -29.90878 3.5695  5.35 2.38  5.93  4.30  0.36   0.20  0.32  0.19  9.10  8.30  9.30 4.17 4.02 4.22 1
60174 204.25128 -29.90521 3.1589  3.41 0.31  1.27  0.10  0.74   0.18  0.13  0.05  8.36  8.30  8.42 4.09 4.04 4.14 1
60179 204.22742 -29.90757 3.8001  3.74 0.07  1.20  0.02  1.00   0.07  0.20  0.03  8.20  8.10  8.20 4.89 4.83 4.93 1
60182 204.22842 -29.90778 3.7822  5.74 0.35  1.01  0.06 15.44  89.61  0.38  0.04  8.90  8.42  9.10 4.49 4.41 4.56 1
60188 204.22147 -29.90841 4.0669  0.96 0.05  1.09  0.02  1.28   0.35 -0.42  0.03 10.09  9.00 10.15 5.94 5.56 6.00 1
60192 204.21198 -29.90964 4.5314  1.50 0.14  1.07  0.04  1.96   1.16 -0.21  0.05  8.85  8.42  8.90 4.05 3.98 4.09 1
60220 204.24281 -29.90244 3.0293  4.87 0.16  1.65  0.06  0.56   0.04  0.28  0.03  8.48  8.42  8.48 4.35 4.31 4.39 1
60222 204.24591 -29.90197 2.9475  3.77 0.33  1.63  0.14  0.45   0.06  0.16  0.05  8.42  8.30  9.00 4.12 4.06 4.23 1
60239 204.22362 -29.90367 3.6711  1.65 0.04  1.07  0.01  2.01   0.29 -0.16  0.03  8.10  7.90  8.20 4.86 4.77 4.90 1
60242 204.22664 -29.90335 3.5370  3.02 0.39  1.57  0.18  0.40   0.09  0.08  0.06  8.48  8.42  8.96 4.00 3.94 4.08 1
60243 204.24867 -29.89969 2.7390  1.83 0.15  1.69  0.09  0.14   0.05 -0.12  0.05  8.36  8.30  8.42 4.06 4.01 4.10 1
60247 204.20840 -29.90569 4.4613  1.83 0.08  1.49  0.04  0.24   0.04 -0.12  0.03  8.42  8.30  8.48 4.15 4.10 4.19 1
60249 204.23846 -29.90084 2.9977  4.68 0.17  1.43  0.05  0.69   0.05  0.28  0.03  8.48  8.42  8.85 4.43 4.39 4.51 1
60260 204.24239 -29.89956 2.8171  5.05 0.67  1.72  0.27  0.57   0.09  0.31  0.07  8.85  8.78  8.90 4.00 3.96 4.05 1
60262 204.21768 -29.90286 3.8671  2.01 0.10  1.50  0.04  0.23   0.04 -0.12  0.03  7.78  7.70  8.00 4.08 4.04 4.20 1
60270 204.23639 -29.89959 2.9596  1.69 0.08  1.17  0.03  0.76   0.14 -0.17  0.04  7.70  7.60  7.85 4.26 4.19 4.31 1
60316 204.23486 -29.89845 2.9221  2.20 0.39  2.22  0.34 -0.02   0.09 -0.18  0.09  8.10  7.95  8.20 4.03 3.96 4.09 1
60339 204.23300 -29.89769 2.9280  5.12 0.32  1.16  0.07  1.31   0.36  0.32  0.04  8.20  8.10  8.30 4.48 4.42 4.55 1
60379 204.22090 -29.89867 3.4705  3.09 0.15  1.18  0.05  1.00   0.20  0.12  0.04  8.48  8.42  8.78 4.61 4.57 4.68 1
60384 204.22234 -29.89833 3.3857  4.71 0.33  1.22  0.09  1.04   0.24  0.31  0.04  8.96  8.90  9.10 4.50 4.45 4.56 1
60440 204.23853 -29.89453 2.5336  4.59 0.31  1.34  0.09  0.75   0.10  0.26  0.04  8.70  8.48  8.78 4.35 4.31 4.40 1
60450 204.23389 -29.89517 2.7250  4.80 0.34  1.59  0.13  0.60   0.06  0.30  0.04  8.36  8.30  8.42 4.21 4.17 4.26 1
60499 204.21291 -29.88614 3.2518  0.79 0.85  2.50  2.08 -0.42   0.48 -0.55  0.48  7.70  7.60  7.95 4.77 4.65 4.89 1
60552 204.23296 -29.88460 2.0863  3.97 0.79  2.14  0.47  0.31   0.10  0.14  0.09  8.96  8.30  9.20 4.26 4.13 4.32 1
60611 204.24294 -29.88727 1.8847  2.20 0.18  1.23  0.06  0.62   0.15 -0.08  0.05  8.42  8.36  8.96 4.08 4.03 4.18 1
60626 204.22044 -29.89159 3.0889  5.84 0.37  1.43  0.10  0.77   0.08  0.37  0.04  8.78  8.48  8.90 4.52 4.47 4.56 1
60635 204.23883 -29.88933 2.1546  4.44 0.36  1.06  0.08  2.80   3.19  0.27  0.05  8.48  8.42  8.70 4.07 4.02 4.13 1
60682 204.22296 -29.89534 3.1780  1.36 0.12  1.03  0.04  4.76   6.54 -0.27  0.05  8.10  8.00  8.20 4.16 4.12 4.24 1
60781 204.23721 -29.88776 2.1033  1.74 0.15  1.66  0.09  0.11   0.05 -0.16  0.05  8.60  8.42  8.70 4.16 4.09 4.20 1
60793 204.22466 -29.89210 2.9095  3.22 0.26  1.18  0.08  1.02   0.33  0.14  0.05  8.60  8.48  8.85 4.46 4.40 4.50 1
60851 204.20599 -29.89310 3.9478  2.78 0.18  1.38  0.07  0.48   0.07  0.03  0.04  8.36  8.30  8.42 4.00 3.94 4.04 1
60858 204.21651 -29.89668 3.5623  3.51 0.55  2.78  0.55  0.26   0.08  0.14  0.07  8.48  8.36  8.85 4.01 3.95 4.10 1
60880 204.20564 -29.89639 4.1182  4.17 0.15  1.95  0.07  0.43   0.03  0.23  0.03  8.10  8.00  8.20 4.31 4.25 4.38 1
60901 204.21832 -29.89611 3.4409  1.78 0.16  1.06  0.05  2.35   1.99 -0.17  0.05  8.00  7.78  8.10 4.00 3.89 4.07 1
60907 204.20586 -29.89376 3.9853  3.55 0.67  1.04  0.14  3.91  12.77  0.14  0.09  8.36  8.30  8.48 4.08 4.04 4.15 1
61030 204.23628 -29.90476 3.3416  4.58 0.50  1.13  0.12  1.49   0.96  0.30  0.06  8.78  8.48 10.15 4.68 4.63 5.10 1
61250 204.20836 -29.89267 3.7942  5.59 0.19  1.16  0.04  1.35   0.21  0.37  0.03  8.48  8.42  8.60 4.64 4.60 4.70 1
60049 204.24016 -29.92196 4.5787  2.02 0.91  1.03  0.21  4.87  34.33 -0.16  0.20  8.42  8.30  9.00 4.03 3.95 4.13 2
60061 204.24561 -29.91792 4.1995  9.25 0.60  1.04  0.08  4.31   7.30  0.54  0.04  8.85  8.42  8.96 4.61 4.53 4.65 2
60170 204.24107 -29.90670 3.3868  2.19 0.18  1.03  0.05  4.98   8.17 -0.04  0.05  8.20  8.10  8.30 4.24 4.16 4.28 2
60177 204.23137 -29.90776 3.6920  2.12 0.07  1.13  0.02  1.13   0.16 -0.06  0.03  8.10  8.00  8.20 4.34 4.28 4.41 2
60181 204.24757 -29.90515 3.1778  2.97 0.32  1.26  0.10  0.70   0.19  0.07  0.06  8.36  8.30  8.48 4.16 4.11 4.22 2
60199 204.23427 -29.90580 3.4698  3.84 0.56  2.04  0.33  0.35   0.08  0.16  0.07  9.00  8.85  9.00 4.02 3.95 4.07 2
60257 204.23891 -29.90022 2.9411  3.25 0.69  1.13  0.18  1.28   1.44  0.09  0.10  8.70  8.48  8.78 4.12 4.07 4.17 2
60319 204.22681 -29.89956 3.2791  1.69 0.21  1.34  0.10  0.36   0.12 -0.14  0.06  8.70  8.48  8.70 4.10 4.06 4.14 2
60333 204.24699 -29.89595 2.4641  3.52 0.38  1.03  0.08  5.15  13.08  0.12  0.06  8.42  8.36  8.48 4.12 4.08 4.17 2
60360 204.24683 -29.89527 2.4136  2.59 0.23  1.57  0.10  0.30   0.06 -0.02  0.05  7.60  7.60  7.60 4.10 4.06 4.14 2
60388 204.21091 -29.90025 4.0363  2.63 0.34  1.45  0.15  0.41   0.11  0.02  0.06  8.10  7.95  8.20 4.05 3.96 4.12 2
60414 204.21635 -29.89871 3.6830  3.32 0.43  1.18  0.12  1.02   0.49  0.14  0.06  8.70  8.48  8.78 4.12 4.07 4.17 2
60582 204.23532 -29.88570 2.0457  0.62 0.14  1.02  0.05  6.87  18.53 -0.66  0.10  6.60  6.60  6.70 4.06 4.02 4.10 2
60772 204.20293 -29.89233 4.0932  2.94 0.19  1.13  0.05  1.27   0.40  0.08  0.04  7.60  7.48  7.60 4.08 3.97 4.12 2
60834 204.20724 -29.89178 3.8186  3.04 0.11  1.51  0.05  0.46   0.04  0.11  0.03  7.60  7.60  7.60 4.13 4.09 4.17 2
60883 204.21703 -29.89422 3.4023  1.13 0.19  1.03  0.06  4.67   9.81 -0.36  0.08  8.42  8.36  8.60 4.07 4.03 4.12 2
60971 204.22466 -29.91747 4.5851  1.92 0.13  1.27  0.05  0.46   0.10 -0.15  0.04  7.70  7.70  7.90 4.19 4.15 4.28 2
61128 204.20799 -29.90009 4.1766 10.03 1.59  1.04  0.23  4.41  20.98  0.63  0.07  8.10  7.90  8.20 4.01 3.92 4.09 2
61272 204.24895 -29.88813 1.8299  3.00 0.14  2.85  0.16  0.20   0.04  0.09  0.04  7.36  7.08  7.42 4.12 3.82 4.20 2
70019 204.31116 -29.88169 4.1560  4.72 0.42  2.23  0.25  0.45   0.05  0.29  0.05  8.78  8.42  8.78 4.13 4.06 4.16 1
70021 204.31374 -29.88132 4.3163  1.67 0.19  1.05  0.06  2.87   3.47 -0.15  0.06  8.78  8.48  8.90 4.00 3.95 4.05 1
70027 204.31491 -29.88000 4.3652  2.70 0.10  1.50  0.04  0.40   0.04  0.04  0.03  8.42  8.30  8.48 4.23 4.18 4.27 1
70029 204.32635 -29.87815 5.0974  3.30 0.13  1.67  0.06  0.40   0.04  0.13  0.03  8.70  8.60  8.78 4.28 4.23 4.32 1
70034 204.33965 -29.87586 5.9676  1.48 0.05  1.13  0.02  0.99   0.16 -0.21  0.04  8.10  7.95  8.20 4.39 4.32 4.46 1
70037 204.32056 -29.87778 4.7007  2.30 0.21  1.03  0.05  5.00   8.17 -0.03  0.05  8.42  8.36  9.00 4.19 4.14 4.30 1
70046 204.31201 -29.87786 4.1294  3.30 0.08  1.18  0.02  1.00   0.09  0.11  0.03  8.70  8.48  8.78 4.77 4.73 4.82 1
70057 204.31126 -29.87710 4.0650  6.10 0.29  1.15  0.06  1.43   0.36  0.38  0.04  8.78  8.48  8.85 4.47 4.41 4.51 1
70062 204.30196 -29.87811 3.4685  5.43 0.30  1.80  0.12  0.57   0.04  0.34  0.04  8.10  8.00  8.20 4.37 4.32 4.45 1
70090 204.34007 -29.86959 5.9484  6.82 0.23  1.38  0.06  0.91   0.06  0.46  0.03  8.48  8.42  8.90 4.54 4.50 4.61 1
70102 204.32275 -29.87094 4.7684  4.90 0.23  1.11  0.05  1.70   0.57  0.30  0.03  8.36  8.30  8.42 4.14 4.08 4.18 1
70123 204.33633 -29.86725 5.6829  0.81 0.08  1.01  0.03 14.57  44.81 -0.48  0.05  8.42  8.36  8.48 4.02 3.98 4.07 1
70174 204.30956 -29.86691 3.8410  5.72 0.85  2.06  0.38  0.53   0.08  0.35  0.07  8.85  8.42  9.00 4.00 3.92 4.07 1
70183 204.32704 -29.86353 5.0437  1.35 0.27  1.20  0.12  0.53   0.40 -0.27  0.09  8.42  8.20  9.20 4.20 4.09 4.32 1
70208 204.32021 -29.86275 4.5772  4.31 0.22  1.50  0.08  0.58   0.05  0.22  0.04  8.48  8.36  8.60 4.13 4.07 4.18 1
70209 204.33440 -29.86046 5.5608  7.69 0.48  1.02  0.07  8.03  25.94  0.50  0.04  9.20  8.96  9.30 4.54 4.48 4.59 1
70228 204.32816 -29.85988 5.1375  4.36 0.43  1.25  0.11  0.87   0.23  0.21  0.05  7.90  7.70  8.00 4.16 4.05 4.23 1
70232 204.30353 -29.86338 3.4287  2.62 0.09  1.08  0.02  1.96   0.44  0.06  0.03  8.36  8.30  8.42 4.17 4.13 4.22 1
70238 204.33188 -29.85866 5.4011  1.87 0.13  1.02  0.03  7.38  11.12 -0.15  0.04  9.48  9.30  9.91 5.47 5.35 5.76 1
70240 204.31851 -29.86074 4.4703  4.59 0.21  1.58  0.08  0.60   0.04  0.29  0.04  8.70  8.48  8.70 4.24 4.19 4.28 1
70256 204.31306 -29.86044 4.0989  4.02 0.08  1.73  0.04  0.46   0.03  0.21  0.03  8.20  8.10  8.20 4.65 4.56 4.68 1
70272 204.32713 -29.85795 5.0820  3.04 0.20  1.27  0.07  0.69   0.13  0.08  0.04  8.60  8.48  8.85 4.07 4.01 4.11 1
70328 204.31668 -29.85635 4.3878  5.23 0.36  1.02  0.06  7.83  22.24  0.29  0.04  8.78  8.48  8.85 4.69 4.63 4.73 1
70382 204.31302 -29.85391 4.1777  3.30 0.13  1.45  0.05  0.54   0.04  0.15  0.03  8.42  8.36  8.48 4.16 4.12 4.20 1
70414 204.31340 -29.85274 4.2241  3.75 0.26  1.47  0.10  0.54   0.07  0.17  0.04  8.60  8.48  8.60 4.02 3.97 4.06 1
70426 204.29791 -29.85427 3.1635  3.58 0.11  1.37  0.04  0.65   0.05  0.19  0.03  8.20  8.10  8.30 4.70 4.64 4.77 1
70438 204.29543 -29.85387 3.0086  4.53 0.43  2.72  0.35  0.39   0.05  0.28  0.05  8.90  8.42  9.00 4.22 4.14 4.27 1
70473 204.29384 -29.84207 3.3194  2.04 0.14  1.27  0.06  0.55   0.11 -0.06  0.04  8.42  8.36  8.85 4.21 4.16 4.27 1
70545 204.29805 -29.85151 3.2400  4.95 0.38  1.02  0.07  7.81  25.94  0.27  0.04  8.70  8.60  8.78 4.77 4.73 4.82 1
70551 204.31401 -29.85024 4.3157  1.45 0.12  1.15  0.05  0.81   0.30 -0.23  0.04  8.42  8.30  8.48 4.19 4.14 4.24 1
70554 204.31018 -29.84054 4.3526  0.99 0.49  1.09  0.19  1.27   3.29 -0.42  0.22  8.10  7.78  8.20 4.03 3.87 4.12 1
70609 204.33722 -29.84047 6.0720  5.27 0.56  1.12  0.12  1.64   1.14  0.35  0.05  9.00  8.85  9.30 4.16 4.10 4.21 1
70613 204.31177 -29.84505 4.3043  2.39 0.15  1.08  0.04  1.90   0.88  0.00  0.04  8.00  7.70  8.10 4.12 4.00 4.17 1
70637 204.30087 -29.85201 3.4109  5.13 0.27  2.02  0.13  0.51   0.04  0.32  0.04  8.48  8.36  8.60 4.09 4.04 4.14 1
70641 204.33247 -29.84754 5.5967  1.76 0.23  1.07  0.07  2.01   2.03 -0.16  0.06  9.30  9.20  9.48 4.26 4.22 4.39 1
70648 204.30360 -29.84336 3.8480  2.26 0.15  1.41  0.07  0.40   0.06 -0.03  0.04  8.42  8.36  8.48 4.08 4.04 4.13 1
70656 204.28700 -29.84493 2.8039  6.84 0.93  3.00  0.59  0.52   0.07  0.42  0.07  8.70  8.60  8.78 4.10 4.04 4.15 1
70658 204.30307 -29.84275 3.8375  3.70 0.56  2.12  0.36  0.32   0.08  0.15  0.07  8.85  8.42  9.00 4.04 3.97 4.09 1
70670 204.34274 -29.87482 6.1676  7.57 0.27  1.17  0.05  1.44   0.23  0.51  0.03  8.78  8.48  8.78 4.35 4.30 4.39 1
70697 204.33482 -29.86618 5.5782  7.80 0.43  1.01  0.06 15.52  89.61  0.47  0.04  9.00  8.90  9.20 4.48 4.43 4.53 1
70769 204.32487 -29.85519 4.9584 10.12 0.88  1.04  0.13  4.41  11.86  0.63  0.05  8.78  8.48  8.90 4.29 4.23 4.33 1
70921 204.30956 -29.84818 4.0739  6.25 1.02  1.58  0.31  0.69   0.13  0.38  0.08  8.70  8.60  8.78 4.09 4.05 4.14 1
70018 204.31729 -29.88106 4.5452  4.29 0.45  1.08  0.09  2.07   1.98  0.16  0.05  7.60  7.60  7.60 4.21 4.17 4.25 2
70041 204.32019 -29.87756 4.6724  1.74 0.19  1.11  0.06  1.24   0.68 -0.15  0.06  8.20  8.10  8.30 4.07 3.99 4.14 2
70117 204.30319 -29.87233 3.4467  1.74 0.10  1.33  0.04  0.38   0.06 -0.13  0.04  7.70  7.60  7.85 4.13 4.04 4.17 2
70120 204.32051 -29.86983 4.6066  4.69 0.92  1.05  0.18  3.30  10.42  0.27  0.09  8.78  8.48  8.90 4.12 4.07 4.18 2
70143 204.30725 -29.86963 3.6968  3.72 0.19  1.13  0.05  1.39   0.40  0.20  0.04  8.90  8.36  9.00 4.50 4.40 4.56 2
70167 204.30344 -29.86807 3.4255  3.24 0.11  1.38  0.04  0.54   0.05  0.09  0.03  8.00  7.78  8.10 4.30 4.20 4.38 2
70227 204.30247 -29.86373 3.3553  5.32 0.27  1.07  0.06  2.53   1.74  0.36  0.04  8.96  8.30  9.10 4.70 4.58 4.76 2
70233 204.31490 -29.86081 4.2225  6.66 0.53  1.02  0.09  7.97  33.36  0.44  0.05  8.10  8.10  8.10 4.28 4.28 4.30 2
70266 204.30087 -29.86185 3.2550  7.37 0.62  1.02  0.10  8.00  37.06  0.46  0.05  8.20  8.10  8.30 4.45 4.39 4.52 2
70294 204.29948 -29.86146 3.1624  3.46 0.19  1.66  0.08  0.41   0.04  0.13  0.04  8.36  8.30  8.42 4.25 4.21 4.30 2
70372 204.31757 -29.85373 4.4865  4.18 0.30  1.11  0.07  1.64   0.80  0.24  0.04  8.30  8.20  8.36 4.20 4.12 4.24 2
70483 204.29675 -29.84530 3.3595  4.10 0.22  1.18  0.06  1.10   0.24  0.22  0.04  8.20  8.10  8.30 4.67 4.61 4.73 2
70517 204.31288 -29.84528 4.3684  5.32 0.34  1.30  0.09  0.88   0.13  0.33  0.04  8.48  8.42  8.85 4.68 4.64 4.75 2
70576 204.29504 -29.84906 3.1216  1.66 0.11  1.08  0.04  1.74   0.88 -0.16  0.04  7.70  7.70  7.95 4.02 3.97 4.11 2
70635 204.31084 -29.84055 4.3925  5.49 0.67  1.04  0.13  4.14  11.86  0.36  0.06  9.10  8.20  9.10 4.41 4.23 4.46 2

